Optimising the Performance of Convolutional Neural Networks across Computing Systems using Transfer Learning

The choice of convolutional routines (primitives) to implement neural networks has a tremendous impact on their inference performance (execution speed) on a given hardware platform. To optimise a neural network by primitive selection, the optimal primitive is identified for each layer of the network. This process requires a lengthy profiling stage, iterating over all the available primitives for each layer configuration, to measure their execution time on the target platform. Because each primitive exploits the hardware in different ways, new profiling is needed to obtain the best performance when moving to another platform. In this work, we propose to replace this prohibitively expensive profiling stage with a machine learning based approach of performance modeling. Our approach speeds up the optimisation time drastically. After training, our performance model can estimate the performance of convolutional primitives in any layer configuration. The time to optimise the execution of large neural networks via primitive selection is reduced from hours to just seconds. Our performance model is easily transferable to other target platforms. We demonstrate this by training a performance model on an Intel platform and performing transfer learning to AMD and ARM processor devices with minimal profiled samples.

==> data/data_lin_err_adv_test10.txt <==
0.02769981788826604
0.09017413328500862
0.07203022988411548
0.0775708872877326
0.0930028222082265
0.08668625357148438
0.07524693417685503
0.08009237415263822
0.08424029661797731
0.11938799146017531
0.10157038888596194
0.11246315352435463
0.10359601011021398
0.08507799057510682
0.09449500317662167
0.08454012423456152
0.07916566274239623
0.09114086483246335
0.08455392584816229
0.06959578158388592
0.06857202892741378
0.06072213028787383
0.0908425218576676
0.06708139840252272
0.026609840854805496
0.030767766202705334
0.03779968597503245
0.02402853007687202
0.06580813049981125
0.10635830612348243
0.0328256097690164
0.2533031157039699
0.19440227160818147
0.16433672735050447
0.1964956955016111
0.039581292218329414
0.06827376825688901
0.1335890708260892
0.1072154930575915
0.12462922429032415
0.1307272097818365
0.12129864078291748
0.09140809049300029
0.07993415686575643
0.10928647286369973
0.038102340396987365
0.030907467404407703
0.18446538162913823
0.06126077166102687
0.08272836940757838
0.07692562638284078
0.03660982522706252
0.03664171253535802
0.034475607085382776
0.034882380166875594
0.03989809092197013
0.0414888559785104
0.03201604355287397
0.05205698349775756
0.04745822061990213
0.07358912880546276
0.02609119048210977
0.029550176038114773
0.03237462292572071
0.014627373823948738
0.039659462988269
0.024230637001506516
0.03121208626814012
0.026022605433257705
0.0580058057240042
0.05735900462893469


==> data/data_lintr_err_adv.txt <==
0.09872667380160013
0.0905107257534401
0.0667539419775034
0.088109294484410772
0.1852913221878536
0.12579575199913567

==> data/keys_lin_prim_red.txt <==
loc label
0 a
2 a
3 b
4 c
5 d
6 e
7 f
8 g
9 h
10 i
11 j
12 k
13 l
14 m
15 n
16 o
17 p
18 q
19 r
20 s
21 t
23 a
24 b
25 c
26 d
27 e
28 f
29 g
30 h
32 a
33 b
34 c
35 d
36 e
37 f
38 g
39 h
40 i
41 j
42 k
43 l
44 m
45 n
46 o
47 p
49 a
50 b
51 c
52 d
53 e
54 f
55 g
56 h
57 i
58 j
59 k
60 l
61 m
62 n
63 o
64 p
66 a
67 b
68 c
69 d
70 e
71 f
72 g
73 h
75 a
76 b


==> data/keys_lin_tr_red.txt <==
loc label
0 hcw
1 chw
2 hwc
3 chw
4 hwc
5 hcw


==> data/mean_nn_amd_err_test10.txt <==
0.02893295343472636
0.023509962365402187
0.032725084253849214
0.023624145064588802
0.03227921726978791
0.02083696001581718
0.028356784964215277
0.02264144261772973
0.026621607976137582
0.027133159966631338
0.02804800337792261
0.02713774908038326
0.028748706037470245
0.029405745670908617
0.03118254300731659
0.023160461331916463
0.022321235841419863
0.035023877546295316
0.035514791272646895
0.033994332299300406
0.03361065874993411
0.029400457244235872
0.032522999581351165
0.02195641620882144
0.027001139484212917
0.021827681155116338
0.02825194746145232
0.023368175764596436
0.03515872675492904
0.028235792922257096
0.023733948901300206
0.09518329682257524
0.04679982468579486
0.05116790139332173
0.043538186557459134
0.038238110496932355
0.03837571379959422
0.05794887111905053
0.032693667640891697
0.050647066688776665
0.0560329603903735
0.07137090349969065
0.04250276265345071
0.06650494436754432
0.061726006793865223
0.02876106113569815
0.02858275081935634
0.06790674151082514
0.03179722375509913
0.05076027512968908
0.0627448265208313
0.034594116700088516
0.03659526825227986
0.03421823996825363
0.031914483218525296
0.05423208822173788
0.06380101740228718
0.03956965106808905
0.03129940749274101
0.05083208210461248
0.059592283838362736
0.023615817828589247
0.020674853111505975
0.03848991393951381
0.03039831036519124
0.028456687269736353
0.024562601801181295
0.04062551975420957
0.03558230359613129
0.041426194339671256
0.04436170747589375


==> data/mean_nn_arm_err_test10.txt <==
0.045582776950038935
0.04307409396507217
0.049135590733279166
0.047712348522087396
0.04197451855707293
0.04602709827090775
0.048172157370102775
0.043461690563506794
0.0431624149412606
0.04760698390823423
0.04356167089569173
0.04274762316834176
0.03987089045026835
0.05076736421379044
0.04594123123108155
0.042936083008535
0.04542960562030358
0.04764836250710335
0.03798146878342334
0.04244216559517471
0.04329511802672859
0.053686422512912856
0.05388353068151706
0.03907023002244186
0.053894056411642195
0.05392310014399551
0.05445246196614447
0.04978006261613424
0.05304525177290942
0.036879369925289444
0.04157629886947114
0.051854624815935994
0.0
0.06983115773741767
0.0
0.059077649778098755
0.05543063322762031
0.052436405108201266
0.0
0.06521612105838177
0.0
0.060161498295194384
0.0
0.06560387223242431
0.0
0.0435841271129106
0.044005731921772484
0.05543959080258851
0.0
0.052365246321015996
0.0
0.044669429820888236
0.04504135278408444
0.041170526118963775
0.0
0.045304156056152955
0.0
0.038298240059317715
0.0
0.03789576426760816
0.0
0.03764458607907552
0.036622504037752225
0.04643817183463364
0.037823179178564904
0.05349537720275422
0.04004839267828456
0.05349559273890663
0.058966923176173185
0.0
0.0


==> data/mean_nn_err_test10.txt <==
0.020520616991998242
0.01824815223249429
0.021435372351032538
0.017981133209994123
0.018848257088575866
0.012948131908234836
0.016113072106907583
0.01577570583801815
0.019306480700917124
0.015274584532163255
0.01873536893654102
0.01774449543310285
0.01748965556687041
0.01909797172606655
0.02278590993287061
0.01857622021707519
0.016599590641773666
0.024733819842759602
0.027830652834448733
0.023814885520069586
0.022393842846984723
0.02032331231860128
0.01976715125029649
0.016758179178882122
0.015630269265902063
0.015025955758304501
0.013702553105223642
0.013433779417558078
0.0143432817336415
0.025053094472440317
0.024845921934140376
0.1351311913280903
0.03265070444560185
0.03440020920818811
0.0438541491885017
0.027305061897112244
0.027534822640209143
0.059796317884211726
0.029061185470489602
0.035635224243473394
0.03458024933362533
0.09013200218538646
0.029223820754845854
0.03912401168382105
0.03435604062237266
0.02230192250866819
0.020771324998699884
0.14173865310094516
0.02772804769998959
0.06803971456739608
0.04760243670986576
0.0233201800420278
0.019991972814598795
0.044859461534573986
0.0298240824022039
0.028627878955588975
0.03758752099696851
0.030285231140243167
0.04506531462316009
0.03128971423313044
0.0445328748154968
0.015318729026788921
0.017499447238829364
0.013807351424755074
0.014054523831734066
0.017263740511655346
0.01564225975044047
0.015732729864561184
0.01775766290426159
0.019800872151458704
0.02085927154050483
0.0019931043608948295
0.01088006320325165
0.014211246852127046
0.23212405508492853
0.002702181288909296
0.016637237873012314
0.25731237251020045
0.06037332295771932
0.002451417320689447


==> data/mean_nn_full_err_test10.txt <==
0.021287747081472713
0.015700021136206256
0.01878886495612917
0.01597258987865744
0.01774430567615019
0.013670398142841402
0.01744464000309058
0.013555567811068347
0.016918511705814484
0.014980508026726708
0.018016091370574007
0.01611572447001195
0.017464009202083085
0.01775695359395725
0.01762813416780411
0.015794015451735352
0.015094248266879856
0.02110902837127453
0.02208827828082207
0.01860280359322785
0.0186646456113266
0.023706495529783912
0.02283100426231067
0.023476459273993285
0.015098927457423727
0.01573774029734713
0.015690145783508823
0.015074594747755288
0.016527216517384816
0.022933802852064346
0.019138218202216804
0.07722023633247815
0.0247480100022472
0.03885439235597579
0.05030412788051987
0.02027116889001544
0.02488891935496857
0.06288243878842062
0.02205945816450383
0.029940448796000645
0.03173861606944354
0.08712909588757389
0.024983384689808978
0.032307388127057635
0.03691183115693923
0.020170185097866604
0.01972184266395574
0.11050438415793491
0.030984782179987312
0.0529396980692735
0.03816362992264784
0.0185219246113416
0.02097854119353542
0.029671370904770344
0.029584823145385696
0.02395770547587864
0.029239972695206694
0.02561429432488388
0.03530854658374706
0.022975076311426503
0.03185315031987202
0.015655003868671323
0.01600405925999531
0.014859507010830122
0.016197458946930317
0.01660499812498247
0.016663938061369694
0.013282088868073371
0.017346894291660468
0.018627024972331242
0.018439250203547027


==> data/mean_nntr_err_test10.txt <==
0.005316365226531514
0.007975639768414571
0.0176849964878238
0.00586885138056111
0.01957383387545199
0.016075080128754384


==> data/mean_nntr_full_err_test10.txt <==
0.00987354303213392
0.013536437291515616
0.014318344955771924
0.010023695305213902
0.014747803608323317
0.01153040729325241


==> data/scratch_exp_new.txt <==
data mean std
0.01 0.17866021629068957 0.009716348895432346
0.025 0.1254531779085063 0.006133788619199239
0.05 0.09040012760599157 0.004313155913590016
0.1 0.06796283518165386 0.003034993157469735
0.25 0.05132044991918649 0.0017484959893572017


==> data/scratch_exp_new_arm.txt <==
data mean std
0.01 0.18942833398018497 0.011964677348217118
0.025 0.1392214559369872 0.007682610244550807
0.05 0.10791989244105735 0.0035428664851739327
0.1 0.08712339661433128 0.0019229528671515063
0.25 0.07030754666849838 0.001338223260678278


==> data/scratch_exp_psel_arm_new.txt <==
data mean std
0.01 0.27677538555674035 0.09018526307612763
0.025 0.14872054726820303 0.04806390032486446
0.05 0.09221374084024517 0.02886709502032187
0.1 0.052793996746121306 0.016359556018935502
0.25 0.03470138520850812 0.01095153173146984


==> data/scratch_exp_psel_new.txt <==
data mean std
0.01 0.23708766451253113 0.08007445422336563
0.025 0.1321521906152518 0.030093895113578486
0.05 0.07871778936542065 0.02801089791591237
0.1 0.040418042196494294 0.020364405661144688
0.25 0.025744214352198397 0.012692694208437843


==> data/std_nn_amd_err_test10.txt <==
0.0018283357635663672
0.001233707870482154
0.001162825271941629
0.0023517703166868924
0.001605646778042716
0.0010457872786759851
0.003908629034581495
0.0024465606253289726
0.005011979255836564
0.002035697553372151
0.0012871680930057088
0.0009412660085609812
0.004720201625461138
0.0004274836337658907
0.0009778931571729128
0.0016226391027778547
0.002060210839687398
0.004014107338077772
0.0028878343314154326
0.0013148810230567643
0.002183273264526101
0.0036962536716030354
0.001168832931915794
0.0005484499055157494
0.0013209434556218935
0.0017417892021850485
0.0015962275728939094
0.002976779900405198
0.0007540003595010531
0.0010463253210132328
0.001269820187514058
0.01117235777622291
0.0025687913821049986
0.0068536470231835445
0.002893432246645991
0.003644199985532346
0.0021755899587958018
0.004437003130723993
0.003567537694496426
0.005212716699260269
0.004587703965348979
0.007783417653668333
0.0044207599368192236
0.005592854900170283
0.005973022462628103
0.003999004711023512
0.004721196815272722
0.015714605424708452
0.00301702219559231
0.015017033199195114
0.010838397698847087
0.007731647511313445
0.005811827802622027
0.006796542758355228
0.005882647200475992
0.008914745874634122
0.011446084942408325
0.0012960295182026552
0.004184728225140114
0.004804710996882744
0.004202216086397092
0.003027447131786439
0.005476962111409096
0.005425926766224706
0.001086063353808106
0.002465892446415129
0.003942104308019886
0.011272419693872686
0.0038481999166666034
0.0010005700368174995
0.001035130163332253


==> data/std_nn_arm_err_test10.txt <==
0.0019849375453677787
0.0007574285731916859
0.0017662019621871945
0.0016975420244654457
0.0009181072363859663
0.002411220067104508
0.0027963535964833897
0.0010274169180788048
0.0032657540428341187
0.000596907368365761
0.001488529581033395
0.0025534822977263637
0.0010772230689285714
0.0010064090845247908
0.0015322890432449554
0.0010731892126313895
0.0010228538444132936
0.004163458797476244
0.0021008200468319235
0.002593050692819635
0.0034487172429950685
0.000761866971594066
0.0024392806808268457
0.0015860013072848055
0.0036981724972047635
0.003003571442434043
0.005782259839304419
0.003942574681538844
0.0029099094283260465
0.0025777002385872594
0.0033926231557558383
0.00751892114280757
0.0
0.00854636091837991
0.0
0.004014460082409889
0.0026999629447420122
0.009278806978897445
0.0
0.008060769293533016
0.0
0.004738437749707025
0.0
0.006276395263137058
0.0
0.0038649023313523435
0.004447673993869516
0.007456664866544556
0.0
0.003234955790290204
0.0
0.004290863628287882
0.004328721168546058
0.0030198712651091342
0.0
0.006315806034647525
0.0
0.003950730265742545
0.0
0.004883993831185729
0.0
0.00971724426532816
0.0045980243563066596
0.0044213621740322746
0.0057535700008565635
0.00940443024987086
0.004294905366168815
0.010439596615994598
0.0028307929631690783
0.0
0.0


==> data/std_nn_err_test10.txt <==
0.0008899296134494316
0.0022810700640176476
0.0019822349826269146
0.0012514661828310362
0.0014567449475151
0.001405559660372405
0.002163820934241532
0.0024193290314960766
0.0021067861848208303
0.00164029900017514
0.0009029331466188806
0.0015465617295179718
0.0018017967838547546
0.0015700846033573689
0.0014979222983927383
0.0014820656720961316
0.001109496932071089
0.004234068426855752
0.0018082970781852727
0.002350055661344392
0.0032619214540649667
0.002077876758500588
0.0010870444938265481
0.0012098462803551032
0.0015635049320902516
0.0017436188849290983
0.0018970436198525236
0.0009889143630870585
0.001121839817878603
0.0043635717360800755
0.004386740878644021
0.021357957171635304
0.008704198590626485
0.005604890149553128
0.004723182977301927
0.004260542134873152
0.0025183505098657043
0.010389983247985441
0.004396562610229476
0.006111912564202876
0.002271828816641092
0.01487461957333822
0.0016963997904515754
0.0028335184696609865
0.00541210916035647
0.002240789130578184
0.0059861026734998385
0.013140965391398694
0.004866855789702796
0.007680484168426925
0.006571571229517624
0.002533918288633639
0.0030572609721623346
0.004755992085858219
0.004954619674688048
0.0010332205059959724
0.005313558837519024
0.0017510196625153184
0.008344780491355046
0.009220511586950178
0.0017969485352549374
0.002779458627871449
0.00513497941093159
0.003002211899647687
0.0012208731395672247
0.0057206399082092635
0.004037068513988774
0.0027210341430094725
0.001483756132413112
0.0009855829489902625
0.0006387766793108298
0.0003336206435477102
0.002994123438849042
0.0028691848820418795
0.058552644443927264
0.0013351120100139821
0.003396913341622145
0.08959935026669959
0.0032908704095127176
0.001071909136215766


==> data/std_nn_full_err_test10.txt <==
0.0009618058505566718
0.0012526720023149918
0.0009548356447841513
0.0008845201709502765
0.0008771543893710936
0.0010748111746561723
0.0017392153852869106
0.0007476064804817231
0.0007725910968662441
0.0009250419693048722
0.001912219400264018
0.0016548046503154063
0.0018944436940276225
0.0008540584522221976
0.0012328245913812578
0.00159996650100546
0.0007079545359922752
0.004532644958289269
0.0033542610572551306
0.003410577729251115
0.00496329744794023
0.0007667093981626106
0.0011652450751678145
0.003738295333921806
0.001594151400399915
0.0017244783760782532
0.0010982648084467877
0.0010690409058463472
0.0018204394996335959
0.0023456045902705957
0.004293069508683291
0.024657906658603634
0.0029397678844084556
0.003885706897673491
0.0024872870763305932
0.0021751965080354977
0.004434558445549063
0.004557351805607012
0.0026186467529730768
0.0026135287990082215
0.0011125514965526064
0.008528528867498176
0.0014202365472681788
0.0010153788726479714
0.002724570385011041
0.0022567857753619993
0.0022403240742068374
0.01738281160845674
0.0050767383553174394
0.006880829236639376
0.003383254786807912
0.001811395543948366
0.0013857181944114776
0.004654082522374193
0.0007379271308079909
0.003929891660914561
0.0032781423948519536
0.0015788487206789918
0.0015011596616947445
0.0022097805421869825
0.002097673908821616
0.0021490009840170713
0.0017540617363574452
0.0018371761011252727
0.0013721681863866565
0.0023226690404374605
0.0017145655024338978
0.0014726420667739012
0.0031557579679007894
0.0018451494692599997
0.0017368847783923575


==> data/std_nntr_err_test10.txt <==
0.0011451425798222376
0.0007153302365198311
0.002429200960249694
0.001236626407564101
0.002862536307970775
0.0024431454206982626


==> data/std_nntr_full_err_test10.txt <==
0.0012721765518770379
0.0010592349263571143
0.0010335310883907507
0.0017911857719904026
0.0007169107044421985
0.000589234124545193


==> data/tl_exp_new.txt <==
data mean std
0.01 0.09187018656307197 0.003429816875603067
0.025 0.07121280398130043 0.0028223382307003475
0.05 0.05806469764803364 0.0024607447476089842
0.1 0.048560740200373556 0.0018481835740381681
0.25 0.04020314688057065 0.0019907023110022617


==> data/tl_exp_new_arm.txt <==
data mean std
0.01 0.08367740737377231 0.003188706346339602
0.025 0.06717199671120395 0.0016661760534979076
0.05 0.059617083781125325 0.001027838973664318
0.1 0.05484525299786692 0.0010407584736831176
0.25 0.05071505420564318 0.0007987904633723484


==> data/tl_exp_psel_arm_new.txt <==
data mean std
0.01 0.03998766940889459 0.008702639917789821
0.025 0.032751384049350726 0.00733843868796772
0.05 0.025506273757908968 0.0041960877073389845
0.1 0.01912779567253472 0.004115156617004133
0.25 0.016286522344851753 0.002566102296313243


==> data/tl_exp_psel_new.txt <==
data mean std
0.01 0.03297197097162255 0.006157307090478679
0.025 0.0266561721170492 0.004858719682432916
0.05 0.02098386988887823 0.003569064871368036
0.1 0.01363877210949789 0.0024126720381562774
0.25 0.010059618836290078 0.0018442701772188393

